Shaped Gaussian Dictionaries for Quantized Networked Control Systems with Correlated Dropouts

This paper studies fixed rate vector quantisation for noisy networked control systems (NCSs) with correlated packet dropouts. In particular, a discrete-time linear time invariant system is to be controlled over an error-prone digital channel. The controller uses (quantized) packetized predictive control to reduce the impact of packet losses. The proposed vector quantizer is based on sparse regression codes (SPARC), which have recently been shown to be efficient in open-loop systems when coding white Gaussian sources. The dictionaries in existing design of SPARCs consist of independent and identically distributed (i.i.d.) Gaussian entries. However, we show that a significant gain can be achieved by using Gaussian dictionaries that are shaped according to the second-order statistics of the NCS in question. Furthermore, to avoid training of the dictionaries, we provide closed-form expressions for the required second-order statistics in the absence of quantization.

==> simulations/fig/mse_rate_singledrop_singlesys2/simsingle0.1.tikz <==
% This file was created by matlab2tikz.
% Minimal pgfplots version: 1.3
%
\begin{tikzpicture}[%
font=\footnotesize
]

\begin{axis}[%
width=0.95092\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
unbounded coords=jump,
separate axis lines,
every outer x axis line/.append style={white!30!black},
every x tick label/.append style={font=\color{white!30!black}},
xmin=4,
xmax=7,
xminorticks=true,
tick align=outside,
xlabel={Rate [bit/symbol]},
xmajorgrids,
every outer y axis line/.append style={white!30!black},
every y tick label/.append style={font=\color{white!30!black}},
ymin=20.8,
ymax=22,
yminorticks=true,
ylabel={MSE [dB]},
ymajorgrids,
legend style={at={(0.03,0.03)},anchor=south west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=black,dashed,line width=1.0pt]
  table[row sep=crcr]{%
3	20.9101434905579\\
3.2	20.9101434905579\\
3.4	20.9101434905579\\
3.6	20.9101434905579\\
3.8	20.9101434905579\\
4	20.9101434905579\\
4.2	20.9101434905579\\
4.4	20.9101434905579\\
4.6	20.9101434905579\\
4.8	20.9101434905579\\
5	20.9101434905579\\
5.2	20.9101434905579\\
5.4	20.9101434905579\\
5.6	20.9101434905579\\
5.8	20.9101434905579\\
6	20.9101434905579\\
6.2	20.9101434905579\\
6.4	20.9101434905579\\
6.6	20.9101434905579\\
6.8	20.9101434905579\\
7	20.9101434905579\\
};
\addlegendentry{Optimal};

\addplot [color=black,dash pattern=on 1pt off 3pt on 3pt off 3pt,line width=1.0pt,mark=*,mark options={solid}]
  table[row sep=crcr]{%
3	nan\\
3.2	nan\\
3.4	nan\\
3.6	nan\\
3.8	nan\\
4	nan\\
4.2	nan\\
4.4	nan\\
4.6	nan\\
4.8	nan\\
5	nan\\
5.2	nan\\
5.4	nan\\
5.6	nan\\
5.8	21.9890069133326\\
6	21.8729849183676\\
6.2	21.7311728322554\\
6.4	21.5919289818844\\
6.6	21.5202565475767\\
6.8	21.4594744682464\\
7	21.3681326045997\\
};
\addlegendentry{i.i.d};

\addplot [color=black,solid,line width=1.0pt,mark=asterisk,mark options={solid}]
  table[row sep=crcr]{%
3	nan\\
3.2	nan\\
3.4	nan\\
3.6	nan\\
3.8	nan\\
4	nan\\
4.2	nan\\
4.4	nan\\
4.6	nan\\
4.8	nan\\
5	nan\\
5.2	nan\\
5.4	nan\\
5.6	nan\\
5.8	21.1269594775965\\
6	21.072125705101\\
6.2	21.0606947481039\\
6.4	21.0280045119594\\
6.6	21.0066729146468\\
6.8	20.9905947288108\\
7	20.9715909197956\\
};
\addlegendentry{GR};

\addplot [color=black,dotted,line width=1.0pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	nan\\
3.2	nan\\
3.4	nan\\
3.6	nan\\
3.8	nan\\
4	nan\\
4.2	nan\\
4.4	nan\\
4.6	nan\\
4.8	21.5276449697178\\
5	21.4195831565938\\
5.2	21.3159867188387\\
5.4	21.2328317147853\\
5.6	21.1726529125423\\
5.8	21.1193629378657\\
6	21.0766217549851\\
6.2	21.0580790456872\\
6.4	21.0251400851327\\
6.6	21.0011660246954\\
6.8	20.9872575176582\\
7	20.9727205813619\\
};
\addlegendentry{GSR};

\end{axis}
\end{tikzpicture}%

==> simulations/fig/mse_rate_singledrop_singlesys2/simsingle0.2.tikz <==
% This file was created by matlab2tikz.
% Minimal pgfplots version: 1.3
%
\begin{tikzpicture}[%
font=\footnotesize
]

\begin{axis}[%
width=0.95092\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
unbounded coords=jump,
separate axis lines,
every outer x axis line/.append style={white!30!black},
every x tick label/.append style={font=\color{white!30!black}},
xmin=3,
xmax=7,
xminorticks=true,
tick align=outside,
xlabel={Rate [bit/symbol]},
xmajorgrids,
every outer y axis line/.append style={white!30!black},
every y tick label/.append style={font=\color{white!30!black}},
ymin=20.5,
ymax=25,
yminorticks=true,
ylabel={MSE [dB]},
ymajorgrids,
legend style={at={(0.03,0.97)},anchor=north west,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=black,dashed,line width=1.0pt]
  table[row sep=crcr]{%
3	20.9101434905579\\
3.2	20.9101434905579\\
3.4	20.9101434905579\\
3.6	20.9101434905579\\
3.8	20.9101434905579\\
4	20.9101434905579\\
4.2	20.9101434905579\\
4.4	20.9101434905579\\
4.6	20.9101434905579\\
4.8	20.9101434905579\\
5	20.9101434905579\\
5.2	20.9101434905579\\
5.4	20.9101434905579\\
5.6	20.9101434905579\\
5.8	20.9101434905579\\
6	20.9101434905579\\
6.2	20.9101434905579\\
6.4	20.9101434905579\\
6.6	20.9101434905579\\
6.8	20.9101434905579\\
7	20.9101434905579\\
};
\addlegendentry{Optimal};

\addplot [color=black,dash pattern=on 1pt off 3pt on 3pt off 3pt,line width=1.0pt,mark=*,mark options={solid}]
  table[row sep=crcr]{%
3	nan\\
3.2	nan\\
3.4	nan\\
3.6	nan\\
3.8	nan\\
4	nan\\
4.2	nan\\
4.4	nan\\
4.6	nan\\
4.8	nan\\
5	nan\\
5.2	24.9519146458455\\
5.4	24.760168399613\\
5.6	24.463203132308\\
5.8	24.1227235245894\\
6	23.8150806716649\\
6.2	23.4941663109612\\
6.4	23.065039443021\\
6.6	22.9419757115364\\
6.8	22.7564476913252\\
7	22.4373930184883\\
};
\addlegendentry{i.i.d};

\addplot [color=black,solid,line width=1.0pt,mark=asterisk,mark options={solid}]
  table[row sep=crcr]{%
3	nan\\
3.2	nan\\
3.4	nan\\
3.6	nan\\
3.8	nan\\
4	nan\\
4.2	nan\\
4.4	nan\\
4.6	21.9286375466879\\
4.8	21.7925327674684\\
5	21.6530252784192\\
5.2	21.5464370251052\\
5.4	21.435944638712\\
5.6	21.3445559415042\\
5.8	21.2749626543875\\
6	21.1720398968261\\
6.2	21.1567302991725\\
6.4	21.1192430622429\\
6.6	21.067500014239\\
6.8	21.0487873904871\\
7	21.0152759903034\\
};
\addlegendentry{GR};

\addplot [color=black,dotted,line width=1.0pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3	nan\\
3.2	nan\\
3.4	nan\\
3.6	nan\\
3.8	nan\\
4	nan\\
4.2	22.5260649229588\\
4.4	22.3227569557555\\
4.6	22.0811396930491\\
4.8	21.9139315902284\\
5	21.7377838840857\\
5.2	21.60473021611\\
5.4	21.4641718457863\\
5.6	21.3721535214518\\
5.8	21.2807658772898\\
6	21.192304013086\\
6.2	21.1697051391919\\
6.4	21.1215805935063\\
6.6	21.0754271708252\\
6.8	21.0551302753583\\
7	21.0220660782205\\
};
\addlegendentry{GSR};

\end{axis}
\end{tikzpicture}%

==> simulations/fig/mse_rate_singlestate_pd20/single.tikz <==
% This file was created by matlab2tikz.
% Minimal pgfplots version: 1.3
%
\begin{tikzpicture}

\begin{axis}[%
width=0.95092\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
unbounded coords=jump,
separate axis lines,
every outer x axis line/.append style={white!30!black},
every x tick label/.append style={font=\color{white!30!black}},
xmin=3,
xmax=6,
xminorticks=true,
tick align=outside,
xlabel={\hspace{0.6cm}{Rate [bit/symbol]}},
xmajorgrids,
every outer y axis line/.append style={white!30!black},
every y tick label/.append style={font=\color{white!30!black}},
ymin=10,
ymax=30,
yminorticks=true,
ylabel={\vspace{-0.3cm}{MSE [dB]}},
ymajorgrids
]
\addplot [color=black,dashed,line width=1.0pt,forget plot]
  table[row sep=crcr]{%
3	11.4836\\
3.25	11.4836\\
3.5	11.4836\\
3.75	11.4836\\
4	11.4836\\
4.25	11.4836\\
4.5	11.4836\\
4.75	11.4836\\
5	11.4836\\
5.25	11.4836\\
5.5	11.4836\\
5.75	11.4836\\
6	11.4836\\
};
\addplot [color=black,dash pattern=on 1pt off 3pt on 3pt off 3pt,line width=1.0pt,forget plot]
  table[row sep=crcr]{%
3	nan\\
3.25	nan\\
3.5	nan\\
3.75	nan\\
4	21.9951302435088\\
4.25	21.0674442624357\\
4.5	19.5631961352791\\
4.75	18.2186462152737\\
5	18.2926344429564\\
5.25	17.5222308846853\\
5.5	17.090578609095\\
5.75	16.697895339813\\
6	15.5634835235146\\
};
\addplot [color=black,solid,line width=1.0pt,mark=asterisk,mark options={solid},forget plot]
  table[row sep=crcr]{%
3	nan\\
3.25	18.1092659030012\\
3.5	17.966094325811\\
3.75	16.7393916299021\\
4	15.4241410554137\\
4.25	14.9541937552816\\
4.5	14.5403325055826\\
4.75	13.2856779590273\\
5	12.9378433841317\\
5.25	12.7785814024836\\
5.5	12.7316473894448\\
5.75	12.2858566856253\\
6	12.1190180217638\\
};
\addplot [color=black,solid,line width=1.0pt,mark=o,mark options={solid},forget plot]
  table[row sep=crcr]{%
3	19.870001534783\\
3.25	20.3329546583161\\
3.5	20.8468156049014\\
3.75	20.4591730258087\\
4	19.5803653112661\\
4.25	19.3500846760481\\
4.5	19.315019664654\\
4.75	17.7411348958455\\
5	17.0637116642492\\
5.25	17.8164031622011\\
5.5	17.6950291986325\\
5.75	17.1671362297409\\
6	16.4812133143188\\
};
\addplot [color=black,solid,line width=1.0pt,mark=square,mark options={solid},forget plot]
  table[row sep=crcr]{%
3	nan\\
3.25	29.582100802311\\
3.5	29.9045596849937\\
3.75	29.3604351323156\\
4	28.5340304380157\\
4.25	26.1558323459011\\
4.5	26.4850025874959\\
4.75	26.6044998443657\\
5	25.3915912018529\\
5.25	25.0970233010254\\
5.5	25.7662646097916\\
5.75	25.248539147701\\
6	25.1605054937207\\
};
\end{axis}
\end{tikzpicture}%

==> simulations/fig/mse_rate_twostate_new/twostate.tikz <==
% This file was created by matlab2tikz.
% Minimal pgfplots version: 1.3
%
\begin{tikzpicture}[%
font=\footnotesize
]

\begin{axis}[%
width=\figurewidth,
height=0.962604\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
unbounded coords=jump,
separate axis lines,
every outer x axis line/.append style={white!30!black},
every x tick label/.append style={font=\color{white!30!black}},
xmin=4.25,
xmax=7,
xminorticks=true,
tick align=outside,
xlabel={\hspace{0.4cm}{Rate [bit/symbol]}},
xmajorgrids,
every outer y axis line/.append style={white!30!black},
every y tick label/.append style={font=\color{white!30!black}},
ymin=20.5,
ymax=23.5,
yminorticks=true,
ylabel={\vspace{-0.2cm}{MSE [dB]}},
ymajorgrids,
legend style={at={(0.5,1.03)},anchor=south,legend columns=6,legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=black,dashed,line width=1.0pt]
  table[row sep=crcr]{%
3.75	20.8380352951763\\
4	20.8380352951763\\
4.25	20.8380352951763\\
4.5	20.8380352951763\\
4.75	20.8380352951763\\
5	20.8380352951763\\
5.25	20.8380352951763\\
5.5	20.8380352951763\\
5.75	20.8380352951763\\
6	20.8380352951763\\
6.25	20.8380352951763\\
6.5	20.8380352951763\\
6.75	20.8380352951763\\
7	20.8380352951763\\
};
\addlegendentry{Optimal};

\addplot [color=black,dash pattern=on 1pt off 3pt on 3pt off 3pt,line width=1.0pt,mark=*,mark options={solid}]
  table[row sep=crcr]{%
3.75	nan\\
4	nan\\
4.25	nan\\
4.5	nan\\
4.75	nan\\
5	nan\\
5.25	nan\\
5.5	23.3158926912448\\
5.75	23.0113537979212\\
6	22.7516910637308\\
6.25	22.4360186482942\\
6.5	22.1883521931072\\
6.75	22.0076718341884\\
7	21.8124720998663\\
};
\addlegendentry{i.i.d};

\addplot [color=black,solid,line width=1.0pt,mark=asterisk,mark options={solid}]
  table[row sep=crcr]{%
3.75	nan\\
4	nan\\
4.25	nan\\
4.5	nan\\
4.75	nan\\
5	nan\\
5.25	21.9032829947939\\
5.5	21.7379870575033\\
5.75	21.4776732798501\\
6	21.3567830192977\\
6.25	21.2823035733269\\
6.5	21.1618346845176\\
6.75	21.1330892515495\\
7	21.0591511844758\\
};
\addlegendentry{GR};

\addplot [color=black,dotted,line width=1.0pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
3.75	nan\\
4	nan\\
4.25	nan\\
4.5	nan\\
4.75	nan\\
5	nan\\
5.25	nan\\
5.5	nan\\
5.75	21.2145427391025\\
6	21.1381880755228\\
6.25	21.0782421090208\\
6.5	21.0249115493242\\
6.75	20.9940344579273\\
7	20.9563113231411\\
};
\addlegendentry{GSR};

\addplot [color=black,solid,line width=1.0pt,mark=diamond,mark options={solid}]
  table[row sep=crcr]{%
3.75	nan\\
4	nan\\
4.25	nan\\
4.5	nan\\
4.75	nan\\
5	nan\\
5.25	nan\\
5.5	22.1155345047304\\
5.75	21.7260321825892\\
6	21.5586681540969\\
6.25	21.4698976023943\\
6.5	21.2902165342039\\
6.75	21.2664233942921\\
7	21.1485351728857\\
};
\addlegendentry{GR2};

\addplot [color=black,dotted,line width=1.0pt,mark=triangle,mark options={solid,rotate=180}]
  table[row sep=crcr]{%
3.75	nan\\
4	nan\\
4.25	nan\\
4.5	22.5975441191396\\
4.75	22.2620892375456\\
5	21.9243397731021\\
5.25	21.7366273655467\\
5.5	21.5712052699326\\
5.75	21.3551209905444\\
6	21.2555939720175\\
6.25	21.1798663280427\\
6.5	21.1039913614653\\
6.75	21.0577913815063\\
7	21.0060611329686\\
};
\addlegendentry{GSR2};

\end{axis}
\end{tikzpicture}%

==> simulations/fig/sweeppd2/sweeppd2.tikz <==
% This file was created by matlab2tikz.
% Minimal pgfplots version: 1.3
%
\begin{tikzpicture}[%
font=\footnotesize
]

\begin{axis}[%
width=0.95092\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
unbounded coords=jump,
separate axis lines,
every outer x axis line/.append style={white!30!black},
every x tick label/.append style={font=\color{white!30!black}},
xmin=0,
xmax=0.3,
xminorticks=true,
tick align=outside,
xlabel={$p_{d2}$},
every outer y axis line/.append style={white!30!black},
every y tick label/.append style={font=\color{white!30!black}},
ymin=20.5,
ymax=24,
yminorticks=true,
ylabel={MSE [dB]},
legend style={legend cell align=left,align=left,draw=white!15!black},
every x tick label/.append style={/pgf/number format/.cd, fixed, fixed zerofill, precision=2, /tikz/.cd}
]
\addplot [color=black,dashed,line width=1.0pt]
  table[row sep=crcr]{%
0	20.7945854922081\\
0.04	20.7989797265838\\
0.08	20.8090744853434\\
0.12	20.8265502906169\\
0.16	20.8501180217601\\
0.2	20.8887912341373\\
0.24	20.9364593336618\\
0.28	21.008747258336\\
0.32	21.114558756693\\
};
\addlegendentry{Optimal};

\addplot [color=black,dotted,line width=1.0pt]
  table[row sep=crcr]{%
0	23.3191742883402\\
0.01	23.324023302542\\
0.02	23.3283632402092\\
0.03	23.3373449400611\\
0.04	23.3339635493248\\
0.05	23.3487937753485\\
0.06	23.339777345906\\
0.07	23.3500058840725\\
0.08	23.3491519548908\\
0.09	23.3540259637275\\
0.1	23.3621305203542\\
0.11	23.3634947716885\\
0.12	nan\\
0.13	nan\\
0.14	nan\\
0.15	nan\\
0.16	nan\\
0.17	nan\\
0.18	nan\\
0.19	nan\\
0.2	nan\\
0.21	nan\\
0.22	nan\\
0.23	nan\\
0.24	nan\\
0.25	nan\\
};
\addlegendentry{4 bit/sym};

\addplot [color=black,dash pattern=on 1pt off 3pt on 3pt off 3pt,line width=1.0pt]
  table[row sep=crcr]{%
0	22.5285726966415\\
0.01	22.52977231064\\
0.02	22.5285096692068\\
0.03	22.520339826804\\
0.04	22.5360287031407\\
0.05	22.5441438331754\\
0.06	22.5514457655919\\
0.07	22.5482383403715\\
0.08	22.5519711651275\\
0.09	22.5545083914218\\
0.1	22.5522032673155\\
0.11	22.5647604458282\\
0.12	22.5693295449712\\
0.13	22.5845066976633\\
0.14	22.5856042553438\\
0.15	22.6032269671905\\
0.16	22.596342206872\\
0.17	nan\\
0.18	nan\\
0.19	22.6176495701722\\
0.2	nan\\
0.21	nan\\
0.22	nan\\
0.23	nan\\
0.24	nan\\
0.25	nan\\
};
\addlegendentry{4.5 bit/sym};

\addplot [color=black,solid,line width=1.0pt]
  table[row sep=crcr]{%
0	21.8595057680855\\
0.01	21.8623879605986\\
0.02	21.8635836732022\\
0.03	21.8672735446248\\
0.04	21.876623110174\\
0.05	21.8752686271719\\
0.06	21.8737574164056\\
0.07	21.8796543541578\\
0.08	21.8797842649211\\
0.09	21.8873796377981\\
0.1	21.8937285373197\\
0.11	21.8994491331293\\
0.12	21.9042311241399\\
0.13	21.915641532492\\
0.14	21.9196732151172\\
0.15	21.919363592458\\
0.16	21.9346059705418\\
0.17	21.939901192958\\
0.18	nan\\
0.19	21.9515535446152\\
0.2	nan\\
0.21	nan\\
0.22	nan\\
0.23	nan\\
0.24	nan\\
0.25	nan\\
};
\addlegendentry{5 bit/sym};

\addplot [color=white!80!black,solid,line width=1.0pt]
  table[row sep=crcr]{%
0	21.5107577231698\\
0.01	21.5207944460343\\
0.02	21.516301502128\\
0.03	21.5191196299164\\
0.04	21.5155616594572\\
0.05	21.5284035180532\\
0.06	21.5209169135505\\
0.07	21.5319468581178\\
0.08	21.536523401802\\
0.09	21.5430077926894\\
0.1	21.5444966624645\\
0.11	21.5443275589951\\
0.12	21.5539819061996\\
0.13	21.5601923968047\\
0.14	21.5608794862872\\
0.15	21.571327989182\\
0.16	21.58389796155\\
0.17	21.5819079442997\\
0.18	21.597832081823\\
0.19	21.6060665930518\\
0.2	nan\\
0.21	nan\\
0.22	nan\\
0.23	nan\\
0.24	nan\\
0.25	nan\\
};
\addlegendentry{5.5 bit/sym};

\addplot [color=white!80!black,dashed,line width=1.0pt]
  table[row sep=crcr]{%
0	21.2008921232392\\
0.01	21.2010060664599\\
0.02	21.2058449679346\\
0.03	21.2066232519934\\
0.04	21.206564779724\\
0.05	21.2081535769108\\
0.06	21.2141745125838\\
0.07	21.2131920759179\\
0.08	21.2208505009908\\
0.09	21.2218386214582\\
0.1	21.2282399830828\\
0.11	21.2353146001512\\
0.12	21.2397793171704\\
0.13	21.2410270723337\\
0.14	21.2513957241441\\
0.15	21.2542006351976\\
0.16	21.2625142337152\\
0.17	21.27615546349\\
0.18	21.2771628185661\\
0.19	21.2828718543132\\
0.2	nan\\
0.21	nan\\
0.22	nan\\
0.23	nan\\
0.24	nan\\
0.25	nan\\
};
\addlegendentry{6 bit/sym};

\end{axis}
\end{tikzpicture}%
